Benchmarking LLMs for Environmental Review and Permitting

The National Environment Policy Act (NEPA) stands as a foundational piece of environmental legislation in the United States, requiring federal agencies to consider the environmental impacts of their proposed actions. The primary mechanism for achieving this is through the preparation of Environmental Assessments (EAs) and, for significant impacts, comprehensive Environmental Impact Statements (EIS). Large Language Model (LLM)s' effectiveness in specialized domains like NEPA remains untested for adoption in federal decision-making processes. To address this gap, we present NEPA Question and Answering Dataset (NEPAQuAD), the first comprehensive benchmark derived from EIS documents, along with a modular and transparent evaluation pipeline, MAPLE, to assess LLM performance on NEPA-focused regulatory reasoning tasks. Our benchmark leverages actual EIS documents to create diverse question types, ranging from factual to complex problem-solving ones. We built a modular and transparent evaluation pipeline to test both closed- and open-source models in zero-shot or context-driven QA benchmarks. We evaluate five state-of-the-art LLMs using our framework to assess both their prior knowledge and their ability to process NEPA-specific information. The experimental results reveal that all the models consistently achieve their highest performance when provided with the gold passage as context. While comparing the other context-driven approaches for each model, Retrieval Augmented Generation (RAG)-based approaches substantially outperform PDF document contexts, indicating that neither model is well suited for long-context question-answering tasks. Our analysis suggests that NEPA-focused regulatory reasoning tasks pose a significant challenge for LLMs, particularly in terms of understanding the complex semantics and effectively processing the lengthy regulatory documents.

==> sections/abstract.txt <==
Environmental Impact Statement (EIS) prepared under the National Environment Policy Act (NEPA) are crucial federal documents that require extensive subject matter expertise developed over multiple years. This often requires synthesizing technical and NEPA literature spanning several decades, making them time-intensive components of federal project assessments. While Large Language Model (LLM)s show promise in accelerating this process, their effectiveness in specialized domains like NEPA compliance remains untested. To address this gap, we present NEPAQuAD 1.0 , the first comprehensive benchmark derived from NEPA documents, along with an evaluation pipeline MAPLE to assess LLM performance on a given benchmark. Our benchmark leverages actual EIS documents to create diverse question types, ranging from factual to complex problem-solving scenarios. We evaluate five state-of-the-art LLMs– Claude Sonnet, Gemini, GPT-4, Llama 3.1, and Mistral – using our framework to assess both their prior knowledge and their ability to process NEPA-specific information. NEPAQuAD 1.0 serves as a crucial benchmark for evaluating LLM performance specifically in the NEPA compliance domain, offering a standardized assessment tool to measure and validate LLM capabilities in understanding complex and lengthy environmental regulatory documentation. Additionally, MAPLE provides a standardized workflow that enables systematic comparison of LLM capabilities, which can be extended to assess LLM performance on any custom domain-specific benchmark.

The National Enviroment Policy Act (NEPA) stands as a foundational piece of environmental legislation in the United States, requiring federal agencies to consider the environmental impacts of their proposed actions. The primary mechanism for achieving this is through the preparation of Environmental Assessments (EAs) and, for significant impacts, comprehensive Environmental Impact Statement (EIS). Large Language Model (LLM)s' effectiveness in specialized domains like NEPA remains untested for adoption in federal decision making processes. To address this gap, we present NEPA Question and Answering Dataset (NEPAQuAD), the first comprehensive benchmark derived from NEPA documents, along with a modular and transparent evaluation pipeline MAPLE to assess LLM performance on NEPA focused regulatory reasoning tasks. Our benchmark leverages actual EIS documents to create diverse question types, ranging from factual to complex problem-solving ones. We built a modular and transparent evaluation pipeline to test both closed- and open-source models in zero-shot or context-driven QA benchmarks. We evaluate five state-of-the-art LLMs -- Claude Sonnet, Gemini 1.5 Pro, GPT-4, Llama 3.1, and Mistral-7B-Instruct -- using our framework to assess both their prior knowledge and their ability to process NEPA-specific information. The experimental results reveal that all the models consistently achieve their highest performance when provided with the gold passage as context. While comparing the other context-driven approaches for each model, RAG-based approaches substantially outperform PDF document contexts indicating that neither model is well suited for long-context question-answering tasks. Our analysis suggests that NEPA focused regulatory reasoning tasks pose a significant challenge for LLMs, particularly in terms of understanding the complex semantics and effectively processing the lengthy regulatory documents.
